Eager Functions as Processes (long version)

We study Milner's encoding of the call-by-value $\lambda$-calculus into the $\pi$-calculus. We show that, by tuning the encoding to two subcalculi of the $\pi$-calculus (Internal $\pi$ and Asynchronous Local $\pi$), the equivalence on $\lambda$-terms induced by the encoding coincides with Lassen's eager normalform bisimilarity, extended to handle $\eta$-equality. As behavioural equivalence in the $\pi$-calculus we consider contextual equivalence and barbed congruence. We also extend the results to preorders. A crucial technical ingredient in the proofs is the recently-introduced technique of unique solutions of equations, further developed in this paper. In this respect, the paper also intends to be an extended case study on the applicability and expressiveness of the technique.

==> letter-revision.txt <==

We thank the reviewers for their remarks and questions. We have
addressed them, and present below our answers to some of the points
raised by the reviewers.

We have implemented the suggestions reviewer #1.

Below are answers to some comments and questions by reviewer #2.

This is a strong paper. I clearly vote to accept it for publication. There are a number of minor issues that I list below. Before, I would like to raise some questions triggered by the observations when reading through the paper.
(1) Since lambda-contexts are "purely sequential", do the full abstraction results to some equivalences in the target languages tell us something about a possibly "hidden sequentiality" of contexts in the latter (like, here, in I\pi and AL\pi)?
(2) Is there a _deeper_ connection between \eta-expansions in the  lambda-calculus and forwarders (static/dynamic links) in the pi-calculus?
(3) Can lemmas like 30 and 31 be seen as correspondences to the up-to-context technique?

--> Thank you for these questions. Here are our answers.

(1) The processes which encode functions are sequential. Contexts in
the target languages are not. Intuitively, the control on the usage of
names in I\pi and AL\pi prevents contexts to interact with the terms
encoding the functions in a "wild way".

(2) Moving to I\pi or AL\pi indeed introduces forwarders, which a llows
us to fix the problems in Milner's original encoding, and recover
eta-expansion. This observation is merely technical at this point, and
we do not see a deeper connection. It would be interesting to
investigate further this question.

(3) Lemmas 30 and 31 allow us to get rid of pieces of contexts.
Similarly, the up to context proof technique makes it possible to
cancel pieces of context along the bisimulation game. However, Lemmas
30 and 31 cannot be used to prove soundness of the up-to context proof
technique, nor the converse.


Minor remarks:

p3, l21: I think it is misleading to write here that "there are two contributions in the paper", as later on, further contributions are listed.

--> We write now "two main contributions", since we want to highlight these.


p6, l51: I think it is partially misleading to write that "We omit the operators of sum and matching, as they are not needed in the encodings." After all, they would strengthen the possible observations in target-level contexts, and much of the results of this submission builds upon the weak contexts provided by the chosen sub-calculi.

--> We replaced this sentence with "We do not include the operators of
    sum and matching."
    
p7, l29: The sentence "An agent is normalised if all such application redexes have been contracted." leaves open whether it is intended to be applied only at top-level or recursively also to lower levels of terms.

--> We added "everywhere in the terms."


p10, Definition 13: This is maybe of less minor concern: The \widetilde-notation is here extended to cover countably (thus: potentially infinitely) many entities.
In Definition 13, it is used for equations.
Afterwards, the notation is also used for subsitution E[\widetilde{F}]. At first, I was confused by the possibly different numbering of indices of equations and in the "vector" \widetilde{F}, but then I understood that "\widetilde{X} and \widetilde{F} have the same sort". This, however, means that in an infinity of equations, \widetilde{X} possibly has length \infty as, in this context, it is the "vector" of variables defined by the equation system. For me, this requires some explanation; otherwise, it might be better to use a different notation for infinite-length "vectors".

--> We kept the presentation as it is, because we felt that
  introducing a distinction between finite- and infinite-length
  tuples/vectors would make the presentation too heavy.


p14, Figure 3: The optimised encoding is, as presented, not exactly compositional (in the proper sense) for the application form; it builds upon a case distinction based on what syntactic categories the individual subterms belong to. The reader would profit from a remark on this aspect, possibly also a hint at how to do it properly compositionally.

--> We already had the folloing paragraph, which explains that indeed,
  there is a case distinction in order to reduce some redexes, and
  make the encoding "faster".

The optimised encoding is obtained from that in Figure 2 by performing
a few (deterministic) reductions, at the price of a more complex
definition. Precisely, in the encoding of application we remove some
of the initial communications, including those with which a term
signals to have become a value. To achieve this, the encoding of an
application is split into several cases, depending on whether a
subterm of the application is a value or not.

    We have added the two following sentences:

This yields to a case distinction according to whether the components
in an application are values or not. This is close in spirit to the
idea of the colon translation in [23].



p20: As we rely here on a systematic extension from E_\mathcal{R} to E'_\mathcal{R}, and as the equation systems rely themselves heavily on a fixed index scheme, it should be clarified how the indexing scheme of the extension is derived from the former equation systems. This is especially "delicate", as the equation systems are of infinite size. Surely, also the extension will be countable by construction, but it should be better explained. In the end, the notion of "extends" relies on a fixed set of indices, for which data is removable, so we ... need a comprehensible way to actually fix it.

--> We modified the explanation for Lemma 38, adding the following
    sentences: 

More precisely, whenever M and N are values, an additional equation is
introduced, using a variable written X^V . A solution for the extended
system yields a solution for the original V system by looking only at
equation variables which are not of the form X^V_{V,V'}.

   We chose not to explain how this is handled using indices, because
   we feel it is not important (we could use some technical trick like
   having even numbered equations in the first system, or introduce
   negative indices in the second one).


p20: In the proof of Lemma 39, "linear" names are used (referring to "used exactly once") to argue that certain names "can appear either only in inputs or only in outputs". This is not exactly consistent with the term "linear" ("used once in subject position (once in input and once in output)"). Could you clarify this?

--> We did not modify the text here. True, a linear name which should
    be used once in output and once in input. Processes can use a
    linear name only once, as is the case here, because intuitively
    the other usage is "made by the context".


p23: (LaTeX-remark:) The symbol defined for asynchronous bisimilarity in Definition 45 looks ugly.

--> We reused the symbol that appears in [17].


p25, Theorem 56: In the proof, the roles of \widehat{F} and \widehat{G} seem to have been confused.

--> There was an error, the conclusion of the theorem is G <= F, not F
    <= G: thank you for helping us spot this error!
    (This has no impact on uses of Theorem 56, since it is only used
    to derive Corollary 58, where we exploit Theorem 56 to derive F <=
    G and G <= F, and conclude F ~~ G.)
    



p27, l45-47: As for "parallel call-by-value," do the authors have actually no conjecture, or do they think is more than just delicate?

--> We think that the situation is rather delicate, in particular
    because we need to understand how the structure of trees need to
    be manipulated.

